A P-Adaptive Hybridizable Discontinuous Galerkin Spectral Element Method for Electrostatic Particle-in-Cell Simulations

This paper presents a p-adaptive high-order hybridizable discontinuous Galerkin spectral element method (HDG-SEM) for solving the Poisson equation in electrostatic plasma simulations using particle-in-cell (PIC) schemes. This approach enables element-local refinement of the polynomial degree, concentrating computational effort specifically in regions with strong gradients. Thus, the method significantly reduces the global number of degrees of freedom compared to uniform high-order methods. The proposed method is implemented in the open-source framework PICLas and validated through a series of benchmark test cases, including a dielectric sphere and a one-dimensional plasma sheath. Finally, a two-dimensional axisymmetric simulation of an ion optic demonstrates the method's capability to efficiently model complex plasma phenomena but also highlights current limitations.

==> data/dielectric-sphere/norms-N2-2.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,0.0046873532,0.035119707,1512
2,448,0.00063901272,0.0061277025,12096
4,3584,6.0520285e-5,0.00065115048,96768


==> data/dielectric-sphere/norms-N3-2.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,0.00090759123,0.007951493,3288
2,448,6.4396541e-5,0.0007972831,22752
4,3584,2.5198787e-6,3.7507288e-5,167808


==> data/dielectric-sphere/norms-N3-3.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,0.00090690821,0.0079386965,3584
2,448,6.4333063e-5,0.00079575807,28672
4,3584,2.5141088e-6,3.7508358e-5,229376


==> data/dielectric-sphere/norms-N4-2.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,0.00017249176,0.001827394,6216
2,448,6.5122471e-6,9.3514519e-5,40320
4,3584,1.046974e-7,1.8309432e-6,284928


==> data/dielectric-sphere/norms-N4-4.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,0.00017247753,0.0018241337,7000
2,448,6.51118e-6,9.3251381e-5,56000
4,3584,1.046215e-7,1.8175889e-6,448000


==> data/dielectric-sphere/norms-N5-2.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,3.0934008e-5,0.00034728608,10584
2,448,6.289059e-7,9.8518517e-6,66528
4,3584,4.7783513e-9,9.1614886e-8,459648


==> data/dielectric-sphere/norms-N5-5.csv <==
nElemsR,nElems,L2,Linf,nDOFs
1,56,3.0933876e-5,0.00034739077,12096
2,448,6.2889031e-7,9.8517281e-6,96768
4,3584,4.7775887e-9,8.9221104e-8,774144


==> data/plasma-sheath/4-1-1_curve.csv <==
x,phi
1.4999999999999999e-5,7.291242011636628e-5
4.4999999999999996e-5,7.284316338816198e-5
7.5e-5,7.277390661733362e-5
0.00010499999999999999,7.270464980081953e-5
0.000135,7.263539293641894e-5
0.000165,7.256613602270332e-5
0.000195,7.249687905893288e-5
0.000225,7.242762204497897e-5
0.00025499999999999996,7.235836498125177e-5
0.000285,7.228910786863296e-5
0.00031499999999999996,7.221985070841325e-5
0.000345,7.215059350223453e-5
0.00037499999999999995,7.208133625203632e-5
0.000405,7.201207896000665e-5
0.00043499999999999995,7.194282162853632e-5
0.00046499999999999997,7.187356426017759e-5
0.000495,7.180430685760594e-5
0.000525,7.173504942358551e-5
0.0005549999999999999,7.166579196093734e-5
0.0005849999999999999,7.159653447251103e-5
0.000615,7.152727696115905e-5
0.000645,7.145801942971366e-5
0.0006749999999999999,7.138876188096644e-5
0.0007049999999999999,7.131950431765018e-5
0.000735,7.125024674242304e-5
0.000765,7.118098915785459e-5
0.0007949999999999999,7.111173156641399e-5
0.0008249999999999999,7.104247397046005e-5
0.000855,7.097321637223251e-5
0.0008849999999999999,7.090395877384573e-5
0.0009149999999999999,7.08347011772828e-5
0.0009449999999999999,7.076544358439196e-5
0.000975,7.069618599688364e-5
0.0010049999999999998,7.062692841632883e-5
0.001035,7.055767084415855e-5
0.001065,7.04884132816643e-5
0.0010949999999999998,7.041915572999902e-5
0.001125,7.034989819017953e-5
0.001155,7.028064066308885e-5
0.0011849999999999999,7.021138314947986e-5
0.001215,7.014212564997905e-5
0.001245,7.007286816509098e-5
0.0012749999999999999,7.000361069520316e-5
0.001305,6.993435324059111e-5
0.0013349999999999998,6.9865095801424e-5
0.001365,6.97958383777704e-5
0.001395,6.97265809696041e-5
0.0014249999999999998,6.96573235768105e-5
0.001455,6.958806619919262e-5
0.001485,6.951880883647743e-5
0.0015149999999999999,6.944955148832238e-5
0.001545,6.938029415432155e-5
0.0015749999999999998,6.931103683401197e-5
0.0016049999999999999,6.924177952688001e-5
0.001635,6.917252223236736e-5
0.0016649999999999998,6.910326494987711e-5
0.001695,6.903400767877967e-5
0.001725,6.896475041841848e-5
0.0017549999999999998,6.889549316811546e-5
0.001785,6.88262359271764e-5
0.0018149999999999998,6.875697869489608e-5
0.0018449999999999999,6.86877214705632e-5
0.001875,6.86184642534648e-5
0.0019049999999999998,6.854920704289094e-5
0.0019349999999999999,6.84799498381387e-5
0.0019649999999999997,6.841069263851598e-5
0.001995,6.834143544334523e-5
0.002025,6.827217825196664e-5
0.002055,6.820292106374128e-5
0.002085,6.813366387805376e-5
0.0021149999999999997,6.806440669431487e-5
0.0021449999999999998,6.799514951196366e-5
0.002175,6.792589233046937e-5
0.002205,6.785663514933327e-5
0.002235,6.778737796808974e-5
0.0022649999999999997,6.77181207863078e-5
0.0022949999999999997,6.764886360359169e-5
0.002325,6.757960641958161e-5
0.002355,6.751034923395413e-5
0.002385,6.744109204642241e-5
0.0024149999999999996,6.7371834856736e-5
0.0024449999999999997,6.730257766468068e-5
0.0024749999999999998,6.723332047007791e-5
0.002505,6.716406327278429e-5
0.002535,6.709480607269056e-5
0.002565,6.70255488697207e-5
0.0025949999999999997,6.69562916638306e-5
0.0026249999999999997,6.688703445500692e-5
0.002655,6.681777724326547e-5
0.002685,6.674852002864973e-5
0.002715,6.667926281122907e-5
0.0027449999999999996,6.661000559109695e-5
0.0027749999999999997,6.654074836836913e-5
0.0028049999999999998,6.647149114318154e-5
0.002835,6.640223391568845e-5
0.002865,6.633297668606015e-5
0.0028949999999999996,6.62637194544811e-5
0.0029249999999999996,6.619446222114756e-5
0.0029549999999999997,6.612520498626548e-5
0.002985,6.605594775004848e-5
0.003015,6.598669051271544e-5
0.003045,6.59174332744886e-5
0.0030749999999999996,6.58481760355912e-5
0.0031049999999999997,6.577891879624572e-5
0.0031349999999999998,6.570966155667141e-5
0.003165,6.564040431708277e-5
0.003195,6.557114707768738e-5
0.0032249999999999996,6.550188983868411e-5
0.0032549999999999996,6.543263260026139e-5
0.0032849999999999997,6.536337536259556e-5
0.003315,6.529411812584933e-5
0.003345,6.522486089017028e-5
0.003375,6.51556036556896e-5
0.0034049999999999996,6.50863464225207e-5
0.0034349999999999997,6.501708919075833e-5
0.0034649999999999998,6.494783196047749e-5
0.003495,6.487857473173253e-5
0.003525,6.480931750455655e-5
0.0035549999999999996,6.474006027896078e-5
0.0035849999999999996,6.467080305493421e-5
0.0036149999999999997,6.460154583244324e-5
0.003645,6.453228861143146e-5
0.003675,6.446303139181993e-5
0.0037049999999999995,6.439377417350692e-5
0.0037349999999999996,6.432451695636869e-5
0.0037649999999999997,6.425525974025937e-5
0.0037949999999999998,6.418600252501198e-5
0.003825,6.4116745310439e-5
0.003855,6.404748809633304e-5
0.0038849999999999996,6.397823088246812e-5
0.003915,6.390897366860055e-5
0.003945,6.383971645447025e-5
0.003974999999999999,6.377045923980205e-5
0.004005,6.370120202430724e-5
0.0040349999999999995,6.363194480768498e-5
0.004065,6.356268758962417e-5
0.004095,6.349343036980499e-5
0.004124999999999999,6.342417314790096e-5
0.004155,6.335491592358066e-5
0.0041849999999999995,6.328565869650985e-5
0.004215,6.321640146635351e-5
0.004245,6.314714423277786e-5
0.004274999999999999,6.307788699545246e-5
0.004305,6.300862975405269e-5
0.0043349999999999994,6.293937250826146e-5
0.004365,6.28701152577718e-5
0.004395,6.280085800228898e-5
0.004424999999999999,6.273160074153239e-5
0.004455,6.266234347523816e-5
0.004484999999999999,6.259308620316096e-5
0.004515,6.252382892507615e-5
0.0045449999999999996,6.245457164078193e-5
0.004575,6.23853143501011e-5
0.004605,6.2316057052883e-5
0.004634999999999999,6.224679974900532e-5
0.004665,6.21775424383757e-5
0.0046949999999999995,6.210828512093331e-5
0.004725,6.20390277966503e-5
0.004755,6.196977046553294e-5
0.004784999999999999,6.190051312762295e-5
0.004815,6.183125578299827e-5
0.0048449999999999995,6.176199843177396e-5
0.004875,6.169274107410275e-5
0.004905,6.162348371017543e-5
0.004934999999999999,6.155422634022126e-5
0.004965,6.148496896450763e-5
0.0049949999999999994,6.141571158334011e-5
0.005025,6.134645419706178e-5
0.005055,6.127719680605282e-5
0.005084999999999999,6.12079394107293e-5
0.005115,6.113868201154226e-5
0.005144999999999999,6.106942460897605e-5
0.005175,6.100016720354686e-5
0.0052049999999999996,6.093090979580067e-5
0.005234999999999999,6.0861652386311055e-5
0.005265,6.0792394975676857e-5
0.005294999999999999,6.072313756451933e-5
0.005325,6.0653880153479284e-5
0.0053549999999999995,6.058462274321385e-5
0.005385,6.0515365334392966e-5
0.005415,6.044610792769578e-5
0.005444999999999999,6.037685052380661e-5
0.005475,6.030759312341083e-5
0.0055049999999999995,6.0238335727190536e-5
0.005535,6.0169078335819906e-5
0.005565,6.0099820949960506e-5
0.005594999999999999,6.003056357025627e-5
0.005625,5.9961306197328584e-5
0.0056549999999999994,5.98920488317709e-5
0.005685,5.982279147414354e-5
0.005715,5.975353412496822e-5
0.005744999999999999,5.968427678472269e-5
0.005775,5.961501945383519e-5
0.005804999999999999,5.954576213267898e-5
0.005835,5.947650482156693e-5
0.0058649999999999996,5.940724752074622e-5
0.005894999999999999,5.9337990230393e-5
0.005925,5.9268732950607456e-5
0.005954999999999999,5.9199475681408854e-5
0.005985,5.9130218422730963e-5
0.0060149999999999995,5.906096117441788e-5
0.006044999999999999,5.899170393621993e-5
0.006075,5.892244670779032e-5
0.006104999999999999,5.88531894886821e-5
0.006135,5.878393227834568e-5
0.0061649999999999995,5.871467507612706e-5
0.006194999999999999,5.8645417881266664e-5
0.006225,5.8576160692899e-5
0.006254999999999999,5.8506903510053244e-5
0.006285,5.843764633165455e-5
0.006314999999999999,5.836838915652667e-5
0.006345,5.829913198339547e-5
0.006375,5.8229874810893845e-5
0.006404999999999999,5.816061763756784e-5
0.006435,5.8091360461884215e-5
0.006464999999999999,5.802210328223968e-5
0.006495,5.795284609697164e-5
0.0065249999999999996,5.788358890437086e-5
0.006554999999999999,5.7814331702695875e-5
0.006585,5.7745074490189696e-5
0.006614999999999999,5.767581726509844e-5
0.006645,5.7606560025692456e-5
0.0066749999999999995,5.7537302770289954e-5
0.006704999999999999,5.7468045497283085e-5
0.006735,5.7398788205167044e-5
0.006764999999999999,5.732953089257191e-5
0.006795,5.726027355829784e-5
0.0068249999999999995,5.7191016201353385e-5
0.006854999999999999,5.712175882099748e-5
0.006885,5.7052501416784966e-5
0.006914999999999999,5.6983243988616115e-5
0.006945,5.6913986536790216e-5
0.006974999999999999,5.684472906206348e-5
0.007004999999999999,5.677547156571142e-5
0.007035,5.6706214049596064e-5
0.007064999999999999,5.663695651623818e-5
0.007095,5.656769896889456e-5
0.007124999999999999,5.6498441411641024e-5
0.007154999999999999,5.6429183849461044e-5
0.0071849999999999995,5.635992628834025e-5
0.007214999999999999,5.629066873536755e-5
0.007245,5.622141119884242e-5
0.007274999999999999,5.615215368838934e-5
0.007305,5.608289621507924e-5
0.0073349999999999995,5.601363879155843e-5
0.007364999999999999,5.594438143218528e-5
0.007395,5.587512415317513e-5
0.007424999999999999,5.5805866972753386e-5
0.007455,5.5736609911317614e-5
0.0074849999999999995,5.566735299160867e-5
0.007514999999999999,1.5446039426946646e-5
0.007545,1.5176138624603795e-5
0.007574999999999999,1.4906235323766701e-5
0.007605,1.4636329837264328e-5
0.007634999999999999,1.4366422450015195e-5
0.007664999999999999,1.4096513420895535e-5
0.007695,1.3826602984512798e-5
0.007724999999999999,1.3556691352888328e-5
0.007755,1.3286778717052363e-5
0.007784999999999999,1.3016865248555e-5
0.007814999999999999,1.2746951100896158e-5
0.007845,1.2477036410877898e-5
0.007875,1.2207121299882118e-5
0.007904999999999999,1.1937205875076596e-5
0.007935,1.1667290230552341e-5
0.007965,1.139737444839517e-5
0.007994999999999999,1.1127458599694126e-5
0.008025,1.0857542745489429e-5
0.008055,1.0587626937662755e-5
0.008085,1.0317711219772083e-5
0.008114999999999999,1.0047795627833789e-5
0.008145,9.777880191054121e-6
0.008175,9.507964932512706e-6
0.008204999999999999,9.238049869799925e-6
0.008235,8.968135015610513e-6
0.008265,8.698220378295564e-6
0.008294999999999999,8.428305962374736e-6
0.008324999999999999,8.158391769010693e-6
0.008355,7.88847779644785e-6
0.008385,7.618564040416931e-6
0.008414999999999999,7.348650494507405e-6
0.008445,7.078737150509189e-6
0.008475,6.808823998725712e-6
0.008504999999999999,6.538911028259373e-6
0.008535,6.268998227271318e-6
0.008565,5.999085583216969e-6
0.008595,5.729173083058473e-6
0.008624999999999999,5.459260713455788e-6
0.008655,5.18934846093729e-6
0.008685,4.919436312051705e-6
0.008714999999999999,4.6495242535020634e-6
0.008745,4.379612272263044e-6
0.008775,4.1097003556830486e-6
0.008804999999999999,3.839788491571604e-6
0.008834999999999999,3.5698766682734836e-6
0.008865,3.299964874730463e-6
0.008895,3.0300531005315103e-6
0.008924999999999999,2.7601413359524455e-6
0.008955,2.490229571985797e-6
0.008985,2.220317800361882e-6
0.009014999999999999,1.9504060135616223e-6
0.009045,1.6804942048219576e-6
0.009075,1.410582368134684e-6
0.009104999999999999,1.1406704982391365e-6
0.009134999999999999,8.707585906094498e-7
0.009165,6.00846641437187e-7
0.009195,3.309346476095233e-7
0.009224999999999999,6.102260668385845e-8
0.009255,-2.0888948314087512e-7
0.009285,-4.788016230555137e-7
0.009314999999999999,-7.48713813674318e-7
0.009345,-1.0186260550705848e-6
0.009375,-1.2885383468135156e-6
0.009405,-1.5584506880064222e-6
0.009434999999999999,-1.8283630773255767e-6
0.009465,-2.0982755130596187e-6
0.009495,-2.36818799314902e-6
0.009524999999999999,-2.63810051522552e-6
0.009555,-2.9080130766513005e-6
0.009585,-3.1779256745573933e-6
0.009614999999999999,-3.447838305881476e-6
0.009644999999999999,-3.7177509674047203e-6
0.009675,-3.987663655787364e-6
0.009705,-4.257576367603141e-6
0.009734999999999999,-4.527489099372271e-6
0.009765,-4.79740184759295e-6
0.009795,-5.067314608771104e-6
0.009824999999999999,-5.337227379448587e-6
0.009855,-5.6071401562295455e-6
0.009885,-5.877052935804846e-6
0.009914999999999998,-6.146965714974772e-6
0.009944999999999999,-6.416878490669763e-6
0.009975,-6.686791259969114e-6
0.010005,-6.956704020117865e-6
0.010034999999999999,-7.2266167685416685e-6
0.010065,-7.4965295028598e-6
0.010095,-7.766442220896097e-6
0.010124999999999999,-8.036354920688153e-6
0.010154999999999999,-8.306267600494659e-6
0.010185,-8.576180258800783e-6
0.010214999999999998,-8.846092894321941e-6
0.010244999999999999,-9.116005506005839e-6
0.010275,-9.385918093032748e-6
0.010305,-9.655830654814346e-6
0.010334999999999999,-9.92574319099096e-6
0.010365,-1.0195655701427455e-5
0.010395,-1.0465568186207643e-5
0.010424999999999999,-1.073548064562752e-5
0.010454999999999999,-1.100539308018734e-5
0.010485,-1.1275305490582471e-5
0.010515,-1.1545217877693315e-5
0.010544999999999999,-1.1815130242574324e-5
0.010575,-1.2085042586442202e-5
0.010605,-1.2354954910663231e-5
0.010634999999999999,-1.2624867216740152e-5
0.010665,-1.2894779506298403e-5
0.010695,-1.316469178107186e-5
0.010724999999999998,-1.3434604042888276e-5
0.010754999999999999,-1.3704516293654518e-5
0.010785,-1.3974428535341424e-5
0.010815,-1.4244340769968775e-5
0.010844999999999999,-1.4514252999590133e-5
0.010875,-1.4784165226277885e-5
0.010905,-1.5054077452108253e-5
0.010934999999999999,-1.5323989679146732e-5
0.010964999999999999,-1.559390190943382e-5
0.010995,-1.5863814144971e-5
0.011024999999999998,-1.6133726387707375e-5
0.011054999999999999,-1.6403638639526742e-5
0.011085,-1.667355090223521e-5
0.011115,-1.6943463177549585e-5
0.011144999999999999,-1.721337546708636e-5
0.011175,-1.7483287772351625e-5
0.011205,-1.775320009473156e-5
0.011234999999999998,-1.802311243548391e-5
0.011264999999999999,-1.8293024795730477e-5
0.011295,-1.856293717645019e-5
0.011325,-1.8832849578473505e-5
0.011354999999999999,-1.9102762002477523e-5
0.011385,-1.937267444898228e-5
0.011415,-1.964258691834786e-5
0.011444999999999999,-1.991249941077271e-5
0.011474999999999999,-2.0182411926292915e-5
0.011505,-2.0452324464782458e-5
0.011534999999999998,-2.0722237025954517e-5
0.011564999999999999,-2.0992149609363924e-5
0.011595,-2.126206221441032e-5
0.011625,-2.15319748403426e-5
0.011654999999999999,-2.1801887486264105e-5
0.011685,-2.2071800151138892e-5
0.011715,-2.234171283379874e-5
0.011744999999999998,-2.261162553295115e-5
0.011774999999999999,-2.2881538247188102e-5
0.011805,-2.315145097499555e-5
0.011834999999999998,-2.3421363714763705e-5
0.011864999999999999,-2.3691276464797965e-5
0.011895,-2.396118922333036e-5
0.011925,-2.423110198853172e-5
0.011954999999999999,-2.4501014758524096e-5
0.011984999999999999,-2.477092753139388e-5
0.012015,-2.5040840305204923e-5
0.012044999999999998,-2.531075307801222e-5
0.012074999999999999,-2.5580665847875628e-5
0.012105,-2.5850578612873724e-5
0.012135,-2.612049137111769e-5
0.012164999999999999,-2.6390404120765148e-5
0.012195,-2.6660316860033927e-5
0.012225,-2.6930229587215448e-5
0.012254999999999999,-2.720014230068793e-5
0.012284999999999999,-2.747005499892921e-5
0.012315,-2.7739967680528938e-5
0.012344999999999998,-2.8009880344200362e-5
0.012374999999999999,-2.827979298879139e-5
0.012405,-2.854970561329485e-5
0.012435,-2.881961821685802e-5
0.012464999999999999,-2.9089530798791174e-5
0.012495,-2.9359443358575247e-5
0.012525,-2.9629355895868237e-5
0.012554999999999998,-2.9899268410510597e-5
0.012584999999999999,-3.01691809025295e-5
0.012615,-3.0439093372141542e-5
0.012644999999999998,-3.070900581975432e-5
0.012674999999999999,-3.097891824596663e-5
0.012705,-3.124883065156697e-5
0.012735,-3.1518743037530645e-5
0.012764999999999999,-3.178865540501555e-5
0.012794999999999999,-3.205856775535602e-5
0.012825,-3.232848009005511e-5
0.012854999999999998,-3.259839241077556e-5
0.012884999999999999,-3.286830471932874e-5
0.012915,-3.313821701766211e-5
0.012944999999999998,-3.340812930784506e-5
0.012974999999999999,-3.3678041592053144e-5
0.013005,-3.394795387255055e-5
0.013035,-3.42178661516713e-5
0.013064999999999998,-3.448777843179866e-5
0.013094999999999999,-3.475769071534341e-5
0.013125,-3.50276030047205e-5
0.013154999999999998,-3.529751530232461e-5
0.013184999999999999,-3.5567427610504575e-5
0.013215,-3.5837339931536644e-5
0.013245,-3.610725226759701e-5
0.013274999999999999,-3.637716462073357e-5
0.013304999999999999,-3.664707699283716e-5
0.013335,-3.691698938561234e-5
0.013364999999999998,-3.7186901800548156e-5
0.013394999999999999,-3.745681423888909e-5
0.013425,-3.7726726701606115e-5
0.013454999999999998,-3.799663918936853e-5
0.013484999999999999,-3.826655170251693e-5
0.013515,-3.8536464241037036e-5
0.013545,-3.880637680453544e-5
0.013574999999999999,-3.907628939221726e-5
0.013604999999999999,-3.934620200286621e-5
0.013635,-3.961611463482743e-5
0.013664999999999998,-3.988602728599359e-5
0.013694999999999999,-4.015593995379491e-5
0.013725,-4.0425852635193176e-5
0.013754999999999998,-4.069576532668086e-5
0.013784999999999999,-4.096567802428551e-5
0.013815,-4.123559072358012e-5
0.013845,-4.15055034197002e-5
0.013874999999999998,-4.177541610736823e-5
0.013904999999999999,-4.2045328780926056e-5
0.013935,-4.2315241434376185e-5
0.013964999999999998,-4.258515406143259e-5
0.013994999999999999,-4.285506665558197e-5
0.014025,-4.312497921015639e-5
0.014055,-4.3394891718417874e-5
0.014084999999999999,-4.3664804173656384e-5
0.014114999999999999,-4.3934716569301884e-5
0.014145,-4.420462889905145e-5
0.014174999999999998,-4.447454115701281e-5
0.014204999999999999,-4.474445333786522e-5
0.014235,-4.501436543703886e-5
0.014264999999999998,-4.528427745091406e-5
0.014294999999999999,-4.55541893770417e-5
0.014325,-4.582410121438585e-5
0.014355,-4.609401296359028e-5
0.014384999999999998,-4.636392462727019e-5
0.014414999999999999,-4.66338362103307e-5
0.014445,-4.6903747720313374e-5
0.014474999999999998,-4.7173659167772974e-5
0.014504999999999999,-4.744357056668526e-5
0.014535,-4.771348193488856e-5
0.014564999999999998,-4.798339329455977e-5
0.014594999999999999,-4.825330467272785e-5
0.014624999999999999,-4.852321610182545e-5
0.014655,-4.879312762028181e-5
0.014684999999999998,-4.9063039273158145e-5
0.014714999999999999,-4.933295111282803e-5
0.014745,-4.9602863199704786e-5
0.014774999999999998,-4.9872775603018245e-5
0.014804999999999999,-5.0142688401643146e-5
0.014835,-5.041260168498145e-5
0.014865,-5.06825155539013e-5
0.014894999999999999,-5.095243012173497e-5
0.014924999999999999,-5.122234551533831e-5
0.014955,-5.149226187621477e-5
0.014984999999999998,-5.1762179361706473e-5
0.015014999999999999,-0.0017345603169532074
0.015045,-0.0017385015187650458
0.015074999999999998,-0.001742442732598684
0.015104999999999999,-0.001746383957045631
0.015135,-0.0017503251908141297
0.015165,-0.0017542664327220806
0.015194999999999998,-0.0017582076816902786
0.015224999999999999,-0.0017621489367359632
0.015255,-0.0017660901969666477
0.015284999999999998,-0.0017700314615742433
0.015314999999999999,-0.0017739727298294568
0.015345,-0.0017779140010764493
0.015374999999999998,-0.0017818552747277555
0.015404999999999999,-0.0017857965502594548
0.015434999999999999,-0.0017897378272065728
0.015465,-0.0017936791051587234
0.015494999999999998,-0.0017976203837559697
0.015524999999999999,-0.001801561662684903
0.015555,-0.0018055029416749271
0.015584999999999998,-0.0018094442204947456
0.015614999999999999,-0.001813385498949038
0.015645,-0.001817326776875327
0.015674999999999998,-0.0018212680541410207
0.015705,-0.001825209330640628
0.015735,-0.0018291506062931393
0.015764999999999998,-0.0018330918810395636
0.015795,-0.0018370331548406228
0.015825,-0.0018409744276745874
0.015854999999999998,-0.0018449156995352552
0.015885,-0.0018488569704300632
0.015915,-0.0018527982403783276
0.015944999999999997,-0.0018567395094096083
0.015975,-0.0018606807775621917
0.016005,-0.0018646220448816802
0.016034999999999997,-0.0018685633114196988
0.016065,-0.0018725045772326942
0.016094999999999998,-0.0018764458423808379
0.016125,-0.001880387106927019
0.016155,-0.0018843283709359265
0.016184999999999998,-0.0018882696344732156
0.016215,-0.0018922108976047534
0.016245,-0.0018961521603959373
0.016274999999999998,-0.0019000934229110914
0.016305,-0.0019040346852129226
0.016335,-0.0019079759473620453
0.016364999999999998,-0.0019119172094165674
0.016395,-0.0019158584714317277
0.016425,-0.001919799733459589
0.016454999999999997,-0.0019237409955487846
0.016485,-0.0019276822577443068
0.016515,-0.0019316235200873366
0.016544999999999997,-0.0019355647826151258
0.016575,-0.001939506045360902
0.016604999999999998,-0.0019434473083538202
0.016635,-0.0019473885716189386
0.016665,-0.0019513298351772318
0.016694999999999998,-0.0019552710990456256
0.016725,-0.0019592123632370586
0.016755,-0.001963153627760567
0.016784999999999998,-0.0019670948926213926
0.016815,-0.0019710361578211028
0.016845,-0.001974977423357733
0.016874999999999998,-0.001978918689225943
0.016905,-0.001982859955417183
0.016935,-0.0019868012219198747
0.016964999999999997,-0.001990742488719598
0.016995,-0.0019946837557992965
0.017025,-0.0019986250231394625
0.017054999999999997,-0.0020025662907183677
0.017085,-0.0020065075585122606
0.017115,-0.0020104488264955866
0.017144999999999997,-0.0020143900946412033
0.017175,-0.0020183313629205985
0.017204999999999998,-0.002022272631304103
0.017235,-0.002026213899761109
0.017265,-0.002030155168260275
0.017294999999999998,-0.0020340964367697406
0.017325,-0.0020380377052573216
0.017355,-0.002041978973690718
0.017384999999999998,-0.0020459202420376956
0.017415,-0.0020498615102662833
0.017445,-0.0020538027783449397
0.017474999999999997,-0.002057744046242736
0.017505,-0.002061685313929513
0.017535,-0.002065626581376038
0.017564999999999997,-0.0020695678485541527
0.017595,-0.0020735091154369095
0.017625,-0.002077450381998697
0.017654999999999997,-0.0020813916482153674
0.017685,-0.0020853329140643343
0.017714999999999998,-0.002089274179524681
0.017745,-0.002093215444577245
0.017775,-0.0020971567092046973
0.017804999999999998,-0.002101097973391615
0.017835,-0.002105039237124536
0.017865,-0.0021089805003920107
0.017894999999999998,-0.0021129217631846407
0.017925,-0.00211686302549511
0.017955,-0.002120804287318197
0.017984999999999998,-0.0021247455486507953
0.018015,-0.002128686809491906
0.018045,-0.0021326280698426327
0.018074999999999997,-0.0021365693297061613
0.018105,-0.00214051058908774
0.018135,-0.002144451847994634
0.018164999999999997,-0.0021483931064360936
0.018195,-0.0021523343644232946
0.018224999999999998,-0.0021562756219692873
0.018254999999999997,-0.002160216879088927
0.018285,-0.0021641581357988026
0.018314999999999998,-0.002168099392117155
0.018345,-0.0021720406480638037
0.018375,-0.00217598190366004
0.018404999999999998,-0.0021799231589285464
0.018435,-0.0021838644138932888
0.018465,-0.002187805668579411
0.018494999999999998,-0.002191746923013133
0.018525,-0.002195688177221631
0.018555,-0.0021996294312329285
0.018584999999999997,-0.002203570685075774
0.018615,-0.0022075119387795273
0.018645,-0.0022114531923740316
0.018674999999999997,-0.0022153944458894927
0.018705,-0.0022193356993563595
0.018734999999999998,-0.0022232769528051943
0.018764999999999997,-0.002227218206266551
0.018795,-0.0022311594597708576
0.018824999999999998,-0.0022351007133482813
0.018855,-0.0022390419670286254
0.018885,-0.00224298322084119
0.018914999999999998,-0.0022469244748146745
0.018945,-0.0022508657289770527
0.018975,-0.0022548069833554616
0.019004999999999998,-0.0022587482379761007
0.019035,-0.002262689492864125
0.019065,-0.0022666307480435424
0.019094999999999997,-0.0022705720035371287
0.019125,-0.0022745132593663263
0.019155,-0.00227845451555117
0.019184999999999997,-0.0022823957721102004
0.019215,-0.0022863370290604
0.019244999999999998,-0.002290278286417119
0.019274999999999997,-0.002294219544194018
0.019305,-0.002298160802403017
0.019334999999999998,-0.002302102061054244
0.019365,-0.0023060433201560044
0.019395,-0.0023099845797147395
0.019424999999999998,-0.002313925839735012
0.019455,-0.002317867100219483
0.019485,-0.0023218083611689037
0.019514999999999998,-0.002325749622582121
0.019545,-0.0023296908844560775
0.019575,-0.0023336321467858343
0.019604999999999997,-0.0023375734095645887
0.019635,-0.002341514672783713
0.019665,-0.0023454559364327852
0.019694999999999997,-0.0023493972004996495
0.019725,-0.002353338464970464
0.019754999999999998,-0.002357279729829767
0.019784999999999997,-0.002361220995060551
0.019815,-0.0023651622606443447
0.019844999999999998,-0.0023691035265612954
0.019874999999999997,-0.0023730447927902687
0.019905,-0.0023769860593089486
0.019934999999999998,-0.0023809273260939475
0.019965,-0.002384868593120923
0.019995,-0.0023888098603646974
0.020024999999999998,-0.0023927511277993868
0.020055,-0.0023966923953985374
0.020085,-0.0024006336631352604
0.020114999999999997,-0.002404574930982377
0.020145,-0.0024085161989125655
0.020175,-0.0024124574668985157
0.020204999999999997,-0.002416398734913078
0.020235,-0.0024203400029294267
0.020265,-0.0024242812709212146
0.020294999999999997,-0.0024282225388627347
0.020325,-0.002432163806729086
0.020354999999999998,-0.002436105074496325
0.020384999999999997,-0.0024400463421416388
0.020415,-0.0024439876096434936
0.020444999999999998,-0.002447928876981796
0.020475,-0.002451870144138049
0.020505,-0.0024558114110954953
0.020534999999999998,-0.0024597526778392677
0.020565,-0.002463693944356526
0.020595,-0.0024676352106365856
0.020624999999999998,-0.002471576476671045
0.020655,-0.002475517742453905
0.020685,-0.002479459007981663
0.020714999999999997,-0.002483400273253414
0.020745,-0.0024873415382709327
0.020775,-0.002491282803038735
0.020804999999999997,-0.002495224067564141
0.020835,-0.002499165331857304
0.020864999999999998,-0.0025031065959312325
0.020894999999999997,-0.0025070478598017954
0.020925,-0.0025109891234876953
0.020954999999999998,-0.0025149303870104396
0.020984999999999997,-0.002518871650394266
0.021015,-0.0025228129136660627
0.021044999999999998,-0.0025267541768552535
0.021075,-0.002530695439993654
0.021105,-0.0025346367031153076
0.021134999999999998,-0.002538577966256282
0.021165,-0.0025425192294544373
0.021195,-0.002546460492749159
0.021224999999999997,-0.002550401756181061
0.021255,-0.0025543430197916372
0.021285,-0.0025582842836228943
0.021314999999999997,-0.002562225547716923
0.021345,-0.0025661668121154434
0.021374999999999998,-0.002570108076859291
0.021404999999999997,-0.00257404934198787
0.021435,-0.002577990607538546
0.021464999999999998,-0.002581931873545998
0.021494999999999997,-0.0025858731400415077
0.021525,-0.0025898144070522124
0.021554999999999998,-0.002593755674600267
0.021585,-0.0025976969427019903
0.021615,-0.00260163821136692
0.021644999999999998,-0.0026055794805968113
0.021675,-0.002609520750384578
0.021705,-0.00261346202071316
0.021734999999999997,-0.0026174032915543166
0.021765,-0.002621344562867363
0.021795,-0.0026252858345978116
0.021824999999999997,-0.0026292271066759567
0.021855,-0.002633168379015369
0.021884999999999998,-0.002637109651511309
0.021914999999999997,-0.00264105092403906
0.021945,-0.002644992196452174
0.021974999999999998,-0.0026489334685806313
0.022004999999999997,-0.0026528747402289024
0.022035,-0.0026568160111739205
0.022064999999999998,-0.0026607572811629624
0.022095,-0.002664698549911424
0.022125,-0.002668639817100491
0.022154999999999998,-0.0026725810823747206
0.022185,-0.002676522345339504
0.022215,-0.0026804636055584186
0.022244999999999997,-0.0026844048625504838
0.022275,-0.002688346115787282
0.022305,-0.002692287364689977
0.022334999999999997,-0.002696228608626211
0.022365,-0.0027001698469068702
0.022394999999999998,-0.002704111078782741
0.022424999999999997,-0.002708052303441017
0.022455,-0.002711993520001696
0.022484999999999998,-0.0027159347275138327
0.022514999999999997,-0.013316632842562685
0.022545,-0.013749889363095532
0.022574999999999998,-0.014183142166634239
0.022604999999999997,-0.014616391752968161
0.022635,-0.015049638573776971
0.022664999999999998,-0.01548288303610507
0.022695,-0.015916125505647215
0.022725,-0.016349366309851975
0.022754999999999997,-0.01678260574085176
0.022785,-0.017215844058225255
0.022815,-0.0176490814916
0.022844999999999997,-0.01808231824310207
0.022875,-0.018515554489658602
0.022905,-0.018948790385160105
0.022934999999999997,-0.019382026062489028
0.022965,-0.019815261635419714
0.022994999999999998,-0.02024849720039611
0.023024999999999997,-0.02068173283819314
0.023055,-0.021114968615466342
0.023084999999999998,-0.02154820458619569
0.023114999999999997,-0.021981440793028714
0.023145,-0.022414677268527514
0.023174999999999998,-0.02284791403632435
0.023205,-0.023281151112191287
0.023235,-0.023714388505027002
0.023264999999999997,-0.024147626217766435
0.023295,-0.024580864248216306
0.023325,-0.025014102589821056
0.023354999999999997,-0.025447341232363318
0.023385,-0.025880580162601852
0.023415,-0.02631381936485108
0.023444999999999997,-0.026747058821505864
0.023475,-0.027180298513514167
0.023504999999999998,-0.027613538420801123
0.023534999999999997,-0.028046778522647954
0.023565,-0.02848001879802802
0.023594999999999998,-0.02891325922590291
0.023624999999999997,-0.02934649978548206
0.023655,-0.02977974045644729
0.023684999999999998,-0.030212981219145514
0.023714999999999996,-0.03064622205475197
0.023745,-0.031079462945405915
0.023774999999999998,-0.0315127038743208
0.023805,-0.03194594482587189
0.023835,-0.03237918578566198
0.023864999999999997,-0.03281242674056824
0.023895,-0.033245667678771185
0.023925,-0.033678908589767693
0.023954999999999997,-0.034112149464370044
0.023985,-0.034545390294691704
0.024014999999999998,-0.034978631074121844
0.024044999999999997,-0.035411871797290086
0.024075,-0.035845112460022234
0.024104999999999998,-0.036278353059288074
0.024134999999999997,-0.036711593593143625
0.024165,-0.03714483406066716
0.024194999999999998,-0.03757807446189091
0.024224999999999997,-0.03801131479772974
0.024255,-0.03844455506990678
0.024284999999999998,-0.03887779528087702
0.024315,-0.03931103543375046
0.024345,-0.03974427553221394
0.024374999999999997,-0.040177515580453994
0.024405,-0.040610755583079784
0.024435,-0.04104399554504757
0.024464999999999997,-0.041477235471587104
0.024495,-0.04191047536812984
0.024524999999999998,-0.042343715240239714
0.024554999999999997,-0.0427769550935472
0.024585,-0.0432101949336861
0.024614999999999998,-0.04364343476623379
0.024644999999999997,-0.044076674596655506
0.024675,-0.04450991443025205
0.024704999999999998,-0.04494315427211144
0.024734999999999997,-0.0453763941270652
0.024765,-0.0458096339996482
0.024794999999999998,-0.04624287389406296
0.024825,-0.04667611381414852
0.024855,-0.047109353763353
0.024884999999999997,-0.04754259374471107
0.024915,-0.047975833760825176
0.024945,-0.048409073813850824
0.024974999999999997,-0.048842313905486635
0.025005,-0.049275554036967595
0.025034999999999998,-0.049708794209062414
0.025064999999999997,-0.05014203442207493
0.025095,-0.050575274675848714
0.025124999999999998,-0.05100851496977496
0.025154999999999997,-0.05144175530280429
0.025185,-0.0518749956734609
0.025214999999999998,-0.05230823607985989
0.025244999999999997,-0.0527414765197274
0.025275,-0.053174716990423025
0.025304999999999998,-0.053607957488964346
0.025334999999999996,-0.05404119801205403
0.025365,-0.05447443855610825
0.025394999999999997,-0.054907679117286695
0.025425,-0.05534091969152457
0.025455,-0.05577416027456489
0.025484999999999997,-0.056207400861992544
0.025515,-0.05664064144926843
0.025544999999999998,-0.05707388203176425
0.025574999999999997,-0.05750712260479791
0.025605,-0.0579403631636686
0.025634999999999998,-0.05837360370369163
0.025664999999999997,-0.058806844220233405
0.025695,-0.05924008470874547
0.025724999999999998,-0.059673325164797605
0.025754999999999997,-0.060106565584110636
0.025785,-0.060539805962587526
0.025814999999999998,-0.06097304629634329
0.025844999999999996,-0.0614062865817338
0.025875,-0.061839526815382566
0.025904999999999997,-0.06227276699420582
0.025935,-0.06270600711543617
0.025965,-0.06313924717664345
0.025994999999999997,-0.06357248717575417
0.026025,-0.0640057271110686
0.026055,-0.06443896698127481
0.026084999999999997,-0.06487220678546159
0.026115,-0.06530544652312768
0.026144999999999998,-0.06573868619418916
0.026174999999999997,-0.06617192579898429
0.026205,-0.06660516533827535
0.026234999999999998,-0.06703840481324805
0.026264999999999997,-0.06747164422550864
0.026295,-0.06790488357707775
0.026324999999999998,-0.06833812287038217
0.026354999999999996,-0.06877136210824394
0.026385,-0.06920460129386675
0.026414999999999998,-0.06963784043081972
0.026445,-0.07007107952301957
0.026475,-0.07050431857470929
0.026504999999999997,-0.07093755759043559
0.026535,-0.07137079657502367
0.026565,-0.07180403553354996
0.026594999999999997,-0.07223727447131335
0.026625,-0.07267051339380418
0.026654999999999998,-0.07310375230667188
0.026684999999999997,-0.07353699121569125
0.026715,-0.07397023012672717
0.026744999999999998,-0.0744034690456981
0.026774999999999997,-0.07483670797853922
0.026805,-0.07526994693116429
0.026834999999999998,-0.07570318590942686
0.026864999999999997,-0.07613642491908176
0.026895,-0.07656966396574584
0.026924999999999998,-0.07700290305485893
0.026954999999999996,-0.07743614219164544
0.026985,-0.07786938138107607
0.027014999999999997,-0.07830262062783036
0.027045,-0.07873585993626055
0.027075,-0.07916909931035601
0.027104999999999997,-0.07960233875371005
0.027135,-0.08003557826948758
0.027164999999999998,-0.08046881786039503
0.027194999999999997,-0.08090205752865251
0.027225,-0.08133529727596849
0.027254999999999998,-0.0817685371035164
0.027284999999999997,-0.08220177701191517
0.027315,-0.0826350170012119
0.027344999999999998,-0.08306825707086815
0.027374999999999997,-0.08350149721974978
0.027405,-0.08393473744612064
0.027434999999999998,-0.08436797774763932
0.027464999999999996,-0.084801218121361
0.027495,-0.08523445856374273
0.027524999999999997,-0.08566769907065319
0.027555,-0.08610093963738742
0.027585,-0.08653418025868496
0.027614999999999997,-0.08696742092875434
0.027645,-0.0874006616413007
0.027674999999999998,-0.08783390238955911
0.027704999999999997,-0.08826714316633272
0.027735,-0.08870038396403537
0.027764999999999998,-0.08913362477473914
0.027794999999999997,-0.08956686559022717
0.027825,-0.09000010640205038
0.027854999999999998,-0.09043334720158933
0.027884999999999997,-0.09086658798012077
0.027915,-0.09129982872888788
0.027944999999999998,-0.09173306943917486
0.027974999999999996,-0.09216631010238568
0.028005,-0.09259955071012622
0.028034999999999997,-0.09303279125428941
0.028064999999999996,-0.0934660317271438
0.028095,-0.09389927212142408
0.028124999999999997,-0.09433251243042405
0.028155,-0.09476575264809117
0.028184999999999998,-0.09519899276912146
0.028214999999999997,-0.09563223278905573
0.028245,-0.09606547270437481
0.028274999999999998,-0.096498712512594
0.028304999999999997,-0.09693195221235579
0.028335,-0.09736519180352013
0.028364999999999998,-0.09779843128725067
0.028394999999999997,-0.09823167066609731
0.028425,-0.09866490994407244
0.028454999999999998,-0.09909814912672098
0.028484999999999996,-0.09953138822118297
0.028515,-0.09996462723624631
0.028544999999999997,-0.10039786618238977
0.028574999999999996,-0.10083110507181414
0.028605,-0.10126434391845988
0.028634999999999997,-0.10169758273801016
0.028665,-0.1021308215478774
0.028695,-0.10256406036717149
0.028724999999999997,-0.10299729921664796
0.028755,-0.10343053811863431
0.028784999999999998,-0.10386377709693183
0.028814999999999997,-0.10429701617669183
0.028845,-0.10473025538426324
0.028874999999999998,-0.10516349474700903
0.028904999999999997,-0.10559673429309029
0.028935,-0.10602997405121375
0.028964999999999998,-0.10646321405034118
0.028994999999999996,-0.10689645431935786
0.029025,-0.10732969488669634
0.029054999999999997,-0.10776293577991339
0.029084999999999996,-0.10819617702521667
0.029115,-0.1086294186469377
0.029144999999999997,-0.10906266066694756
0.029175,-0.10949590310401244
0.029205,-0.10992914597308472
0.029234999999999997,-0.11036238928452592
0.029265,-0.11079563304325762
0.029294999999999998,-0.11122887724783599
0.029324999999999997,-0.11166212188944635
0.029355,-0.1120953669508124
0.029384999999999998,-0.11252861240501592
0.029414999999999997,-0.1129618582142226
0.029445,-0.1133951043283087
0.029474999999999998,-0.11382835068338294
0.029504999999999997,-0.11426159720019981
0.029535,-0.11469484378245746
0.029564999999999998,-0.11512809031497508
0.029594999999999996,-0.11556133666174445
0.029625,-0.11599458266384907
0.029654999999999997,-0.11642782813724473
0.029684999999999996,-0.11686107287039586
0.029715,-0.11729431662176036
0.029744999999999997,-0.11772755911711626
0.029775,-0.11816080004672427
0.029804999999999998,-0.11859403906231727
0.029834999999999997,-0.11902727577391134
0.029865,-0.11946050974642931
0.029894999999999998,-0.11989374049612936
0.029924999999999997,-0.1203269674868317
0.029955,-0.12076019012593364
0.029984999999999998,-0.12119340776020492


==> data/plasma-sheath/4-4-1_curve.csv <==
x,phi
1.4999999999999999e-5,7.941830040567351e-5
4.4999999999999996e-5,7.959678101782051e-5
7.5e-5,7.97752616299675e-5
0.00010499999999999999,7.995374224211452e-5
0.000135,8.01322228542615e-5
0.000165,8.03107034664085e-5
0.000195,8.048918407855551e-5
0.000225,8.06676646907025e-5
0.00025499999999999996,8.08461453028495e-5
0.000285,8.10246259149965e-5
0.00031499999999999996,8.12031065271435e-5
0.000345,8.13815871392905e-5
0.00037499999999999995,8.156006775143749e-5
0.000405,8.17385483635845e-5
0.00043499999999999995,8.191702897573149e-5
0.00046499999999999997,8.209550958787849e-5
0.000495,8.22739902000255e-5
0.000525,8.245247081217248e-5
0.0005549999999999999,8.263095142431948e-5
0.0005849999999999999,8.280943203646648e-5
0.000615,8.298791264861349e-5
0.000645,8.316639326076049e-5
0.0006749999999999999,8.334487387290747e-5
0.0007049999999999999,8.352335448505449e-5
0.000735,8.370183509720148e-5
0.000765,8.388031570934848e-5
0.0007949999999999999,8.405879632149548e-5
0.0008249999999999999,8.423727693364247e-5
0.000855,8.441575754578947e-5
0.0008849999999999999,8.459423815793647e-5
0.0009149999999999999,8.477271877008347e-5
0.0009449999999999999,8.495119938223047e-5
0.000975,8.512967999437746e-5
0.0010049999999999998,8.530816060652448e-5
0.001035,8.548664121867146e-5
0.001065,8.566512183081846e-5
0.0010949999999999998,8.584360244296547e-5
0.001125,8.602208305511245e-5
0.001155,8.620056366725947e-5
0.0011849999999999999,8.637904427940646e-5
0.001215,8.655752489155346e-5
0.001245,8.673600550370046e-5
0.0012749999999999999,8.691448611584745e-5
0.001305,8.709296672799446e-5
0.0013349999999999998,8.727144734014145e-5
0.001365,8.744992795228845e-5
0.001395,8.762840856443545e-5
0.0014249999999999998,8.780688917658244e-5
0.001455,8.798536978872946e-5
0.001485,8.816385040087644e-5
0.0015149999999999999,8.834233101302344e-5
0.001545,8.852081162517045e-5
0.0015749999999999998,8.869929223731743e-5
0.0016049999999999999,8.887777284946445e-5
0.001635,8.905625346161144e-5
0.0016649999999999998,8.923473407375844e-5
0.001695,8.941321468590544e-5
0.001725,8.959169529805244e-5
0.0017549999999999998,8.977017591019944e-5
0.001785,8.994865652234643e-5
0.0018149999999999998,9.012713713449343e-5
0.0018449999999999999,9.030561774664043e-5
0.001875,9.048409835878743e-5
0.0019049999999999998,9.066257897093443e-5
0.0019349999999999999,9.084105958308142e-5
0.0019649999999999997,9.101954019522842e-5
0.001995,9.119802080737543e-5
0.002025,9.137650141952243e-5
0.002055,9.155498203166943e-5
0.002085,9.173346264381642e-5
0.0021149999999999997,9.191194325596342e-5
0.0021449999999999998,9.209042386811042e-5
0.002175,9.226890448025742e-5
0.002205,9.244738509240442e-5
0.002235,9.262586570455141e-5
0.0022649999999999997,9.280434631669841e-5
0.0022949999999999997,9.298282692884541e-5
0.002325,9.316130754099241e-5
0.002355,9.333978815313941e-5
0.002385,9.35182687652864e-5
0.0024149999999999996,9.36967493774334e-5
0.0024449999999999997,9.38752299895804e-5
0.0024749999999999998,9.40537106017274e-5
0.002505,9.423219121387441e-5
0.002535,9.44106718260214e-5
0.002565,9.45891524381684e-5
0.0025949999999999997,9.47676330503154e-5
0.0026249999999999997,9.49461136624624e-5
0.002655,9.51245942746094e-5
0.002685,9.530307488675639e-5
0.002715,9.548155549890339e-5
0.0027449999999999996,9.566003611105039e-5
0.0027749999999999997,9.583851672319739e-5
0.0028049999999999998,9.60169973353444e-5
0.002835,9.619547794749138e-5
0.002865,9.637395855963838e-5
0.0028949999999999996,9.655243917178538e-5
0.0029249999999999996,9.673091978393239e-5
0.0029549999999999997,9.690940039607939e-5
0.002985,9.708788100822637e-5
0.003015,9.726636162037338e-5
0.003045,9.744484223252038e-5
0.0030749999999999996,9.762332284466738e-5
0.0031049999999999997,9.780180345681438e-5
0.0031349999999999998,9.798028406896137e-5
0.003165,9.815876468110837e-5
0.003195,9.833724529325537e-5
0.0032249999999999996,9.851572590540237e-5
0.0032549999999999996,9.869420651754937e-5
0.0032849999999999997,9.887268712969636e-5
0.003315,9.905116774184336e-5
0.003345,9.922964835399036e-5
0.003375,9.940812896613736e-5
0.0034049999999999996,9.958660957828437e-5
0.0034349999999999997,9.976509019043135e-5
0.0034649999999999998,9.994357080257836e-5
0.003495,0.00010012205141472536
0.003525,0.00010030053202687236
0.0035549999999999996,0.00010047901263901936
0.0035849999999999996,0.00010065749325116635
0.0036149999999999997,0.00010083597386331335
0.003645,0.00010101445447546035
0.003675,0.00010119293508760735
0.0037049999999999995,0.00010137141569975435
0.0037349999999999996,0.00010154989631190134
0.0037649999999999997,0.00010172837692404834
0.0037949999999999998,0.00010190685753619534
0.003825,0.00010208533814834234
0.003855,0.00010226381876048935
0.0038849999999999996,0.00010244229937263633
0.003915,0.00010262077998478333
0.003945,0.00010279926059693034
0.003974999999999999,0.00010297774120907734
0.004005,0.00010315622182122434
0.0040349999999999995,0.00010333470243337133
0.004065,0.00010351318304551833
0.004095,0.00010369166365766533
0.004124999999999999,0.00010387014426981233
0.004155,0.00010404862488195933
0.0041849999999999995,0.00010422710549410632
0.004215,0.00010440558610625332
0.004245,0.00010458406671840032
0.004274999999999999,0.00010476254733054732
0.004305,0.00010494102794269433
0.0043349999999999994,0.00010511950855484131
0.004365,0.00010529798916698831
0.004395,0.00010547646977913532
0.004424999999999999,0.00010565495039128232
0.004455,0.00010583343100342932
0.004484999999999999,0.0001060119116155763
0.004515,0.00010619039222772331
0.0045449999999999996,0.00010636887283987031
0.004575,0.00010654735345201731
0.004605,0.00010672583406416431
0.004634999999999999,0.0001069043146763113
0.004665,0.0001070827952884583
0.0046949999999999995,0.0001072612759006053
0.004725,0.0001074397565127523
0.004755,0.0001076182371248993
0.004784999999999999,0.00010779671773704629
0.004815,0.0001079751983491933
0.0048449999999999995,0.0001081536789613403
0.004875,0.0001083321595734873
0.004905,0.0001085106401856343
0.004934999999999999,0.00010868912079778129
0.004965,0.00010886760140992829
0.0049949999999999994,0.00010904608202207529
0.005025,0.00010922456263422229
0.005055,0.00010940304324636929
0.005084999999999999,0.00010958152385851628
0.005115,0.00010976000447066328
0.005144999999999999,0.00010993848508281028
0.005175,0.00011011696569495728
0.0052049999999999996,0.00011029544630710428
0.005234999999999999,0.00011047392691925127
0.005265,0.00011065240753139827
0.005294999999999999,0.00011083088814354527
0.005325,0.00011100936875569228
0.0053549999999999995,0.00011118784936783928
0.005385,0.00011136632997998628
0.005415,0.00011154481059213327
0.005444999999999999,0.00011172329120428027
0.005475,0.00011190177181642727
0.0055049999999999995,0.00011208025242857427
0.005535,0.00011225873304072127
0.005565,0.00011243721365286826
0.005594999999999999,0.00011261569426501526
0.005625,0.00011279417487716226
0.0056549999999999994,0.00011297265548930926
0.005685,0.00011315113610145626
0.005715,0.00011332961671360325
0.005744999999999999,0.00011350809732575025
0.005775,0.00011368657793789726
0.005804999999999999,0.00011386505855004426
0.005835,0.00011404353916219126
0.0058649999999999996,0.00011422201977433825
0.005894999999999999,0.00011440050038648525
0.005925,0.00011457898099863225
0.005954999999999999,0.00011475746161077925
0.005985,0.00011493594222292625
0.0060149999999999995,0.00011511442283507324
0.006044999999999999,0.00011529290344722024
0.006075,0.00011547138405936724
0.006104999999999999,0.00011564986467151424
0.006135,0.00011582834528366124
0.0061649999999999995,0.00011600682589580823
0.006194999999999999,0.00011618530650795523
0.006225,0.00011636378712010223
0.006254999999999999,0.00011654226773224924
0.006285,0.00011672074834439624
0.006314999999999999,0.00011689922895654323
0.006345,0.00011707770956869023
0.006375,0.00011725619018083723
0.006404999999999999,0.00011743467079298423
0.006435,0.00011761315140513122
0.006464999999999999,0.00011779163201727822
0.006495,0.00011797011262942522
0.0065249999999999996,0.00011814859324157222
0.006554999999999999,0.00011832707385371922
0.006585,0.00011850555446586622
0.006614999999999999,0.00011868403507801321
0.006645,0.00011886251569016021
0.0066749999999999995,0.00011904099630230721
0.006704999999999999,0.00011921947691445422
0.006735,0.00011939795752660122
0.006764999999999999,0.0001195764381387482
0.006795,0.0001197549187508952
0.0068249999999999995,0.00011993339936304221
0.006854999999999999,0.00012011187997518921
0.006885,0.00012029036058733621
0.006914999999999999,0.00012046884119948321
0.006945,0.0001206473218116302
0.006974999999999999,0.0001208258024237772
0.007004999999999999,0.0001210042830359242
0.007035,0.0001211827636480712
0.007064999999999999,0.00012136124426021819
0.007095,0.00012153972487236519
0.007124999999999999,0.0001217182054845122
0.007154999999999999,0.0001218966860966592
0.0071849999999999995,0.00012207516670880618
0.007214999999999999,0.0001222536473209532
0.007245,0.00012243212793310019
0.007274999999999999,0.00012261060854524717
0.007305,0.0001227890891573942
0.0073349999999999995,0.00012296756976954118
0.007364999999999999,0.0001231460503816882
0.007395,0.00012332453099383518
0.007424999999999999,0.0001235030116059822
0.007455,0.00012368149221812918
0.0074849999999999995,0.00012385997283027617
0.007514999999999999,0.00013861162625077134
0.007545,0.00013784886486693527
0.007574999999999999,0.00013708610348309917
0.007605,0.00013632334209926308
0.007634999999999999,0.00013556058071542704
0.007664999999999999,0.00013479781933159097
0.007695,0.00013403505794775487
0.007724999999999999,0.0001332722965639188
0.007755,0.0001325095351800827
0.007784999999999999,0.00013174677379624666
0.007814999999999999,0.00013098401241241057
0.007845,0.00013022125102857447
0.007875,0.0001294584896447384
0.007904999999999999,0.00012869572826090236
0.007935,0.00012793296687706627
0.007965,0.0001271702054932302
0.007994999999999999,0.00012640744410939413
0.008025,0.00012564468272555806
0.008055,0.00012488192134172196
0.008085,0.00012411915995788587
0.008114999999999999,0.00012335639857404983
0.008145,0.00012259363719021373
0.008175,0.00012183087580637765
0.008204999999999999,0.00012106811442254159
0.008235,0.00012030535303870551
0.008265,0.00011954259165486941
0.008294999999999999,0.00011877983027103337
0.008324999999999999,0.00011801706888719729
0.008355,0.00011725430750336119
0.008385,0.0001164915461195251
0.008414999999999999,0.00011572878473568906
0.008445,0.00011496602335185296
0.008475,0.00011420326196801688
0.008504999999999999,0.00011344050058418084
0.008535,0.00011267773920034474
0.008565,0.00011191497781650866
0.008595,0.00011115221643267256
0.008624999999999999,0.00011038945504883652
0.008655,0.00010962669366500044
0.008685,0.00010886393228116434
0.008714999999999999,0.00010810117089732829
0.008745,0.0001073384095134922
0.008775,0.00010657564812965611
0.008804999999999999,0.00010581288674582008
0.008834999999999999,0.00010505012536198398
0.008865,0.00010428736397814789
0.008895,0.00010352460259431179
0.008924999999999999,0.00010276184121047575
0.008955,0.00010199907982663965
0.008985,0.00010123631844280358
0.009014999999999999,0.00010047355705896753
0.009045,9.971079567513145e-5
0.009075,9.894803429129535e-5
0.009104999999999999,9.818527290745931e-5
0.009134999999999999,9.742251152362321e-5
0.009165,9.665975013978713e-5
0.009195,9.589698875595103e-5
0.009224999999999999,9.513422737211498e-5
0.009255,9.437146598827891e-5
0.009285,9.360870460444281e-5
0.009314999999999999,9.284594322060677e-5
0.009345,9.208318183677068e-5
0.009375,9.132042045293458e-5
0.009405,9.05576590690985e-5
0.009434999999999999,8.979489768526246e-5
0.009465,8.903213630142636e-5
0.009495,8.826937491759028e-5
0.009524999999999999,8.750661353375424e-5
0.009555,8.674385214991814e-5
0.009585,8.598109076608204e-5
0.009614999999999999,8.5218329382246e-5
0.009644999999999999,8.44555679984099e-5
0.009675,8.369280661457382e-5
0.009705,8.293004523073774e-5
0.009734999999999999,8.21672838469017e-5
0.009765,8.14045224630656e-5
0.009795,8.064176107922951e-5
0.009824999999999999,7.987899969539347e-5
0.009855,7.911623831155737e-5
0.009885,7.835347692772129e-5
0.009914999999999998,7.759071554388523e-5
0.009944999999999999,7.682795416004915e-5
0.009975,7.606519277621307e-5
0.010005,7.530243139237697e-5
0.010034999999999999,7.453967000854093e-5
0.010065,7.377690862470483e-5
0.010095,7.301414724086875e-5
0.010124999999999999,7.22513858570327e-5
0.010154999999999999,7.148862447319661e-5
0.010185,7.072586308936052e-5
0.010214999999999998,6.996310170552448e-5
0.010244999999999999,6.92003403216884e-5
0.010275,6.84375789378523e-5
0.010305,6.76748175540162e-5
0.010334999999999999,6.691205617018016e-5
0.010365,6.614929478634408e-5
0.010395,6.538653340250798e-5
0.010424999999999999,6.462377201867194e-5
0.010454999999999999,6.386101063483586e-5
0.010485,6.309824925099976e-5
0.010515,6.233548786716367e-5
0.010544999999999999,6.157272648332762e-5
0.010575,6.0809965099491534e-5
0.010605,6.0047203715655445e-5
0.010634999999999999,5.92844423318194e-5
0.010665,5.852168094798331e-5
0.010695,5.7758919564147225e-5
0.010724999999999998,5.6996158180311176e-5
0.010754999999999999,5.623339679647509e-5
0.010785,5.5470635412639e-5
0.010815,5.470787402880291e-5
0.010844999999999999,5.394511264496686e-5
0.010875,5.318235126113077e-5
0.010905,5.241958987729468e-5
0.010934999999999999,5.165682849345864e-5
0.010964999999999999,5.089406710962255e-5
0.010995,5.0131305725786455e-5
0.011024999999999998,4.936854434195041e-5
0.011054999999999999,4.8605782958114324e-5
0.011085,4.7843021574278235e-5
0.011115,4.7080260190442146e-5
0.011144999999999999,4.63174988066061e-5
0.011175,4.555473742277001e-5
0.011205,4.479197603893392e-5
0.011234999999999998,4.402921465509788e-5
0.011264999999999999,4.326645327126179e-5
0.011295,4.250369188742569e-5
0.011325,4.17409305035896e-5
0.011354999999999999,4.097816911975356e-5
0.011385,4.021540773591747e-5
0.011415,3.945264635208138e-5
0.011444999999999999,3.8689884968245334e-5
0.011474999999999999,3.7927123584409245e-5
0.011505,3.7164362200573155e-5
0.011534999999999998,3.6401600816737114e-5
0.011564999999999999,3.5638839432901024e-5
0.011595,3.487607804906493e-5
0.011625,3.411331666522884e-5
0.011654999999999999,3.33505552813928e-5
0.011685,3.258779389755671e-5
0.011715,3.182503251372062e-5
0.011744999999999998,3.106227112988457e-5
0.011774999999999999,3.029950974604848e-5
0.011805,2.9536748362212392e-5
0.011834999999999998,2.877398697837635e-5
0.011864999999999999,2.8011225594540258e-5
0.011895,2.724846421070417e-5
0.011925,2.648570282686808e-5
0.011954999999999999,2.5722941443032034e-5
0.011984999999999999,2.496018005919594e-5
0.012015,2.4197418675359856e-5
0.012044999999999998,2.3434657291523807e-5
0.012074999999999999,2.267189590768772e-5
0.012105,2.190913452385163e-5
0.012135,2.114637314001554e-5
0.012164999999999999,2.0383611756179495e-5
0.012195,1.962085037234341e-5
0.012225,1.8858088988507316e-5
0.012254999999999999,1.809532760467127e-5
0.012284999999999999,1.7332566220835182e-5
0.012315,1.656980483699909e-5
0.012344999999999998,1.5807043453163044e-5
0.012374999999999999,1.5044282069326958e-5
0.012405,1.4281520685490866e-5
0.012435,1.3518759301654776e-5
0.012464999999999999,1.2755997917818735e-5
0.012495,1.1993236533982646e-5
0.012525,1.123047515014655e-5
0.012554999999999998,1.0467713766310508e-5
0.012584999999999999,9.704952382474419e-6
0.012615,8.942190998638323e-6
0.012644999999999998,8.179429614802281e-6
0.012674999999999999,7.416668230966192e-6
0.012705,6.653906847130109e-6
0.012735,5.891145463294013e-6
0.012764999999999999,5.128384079457965e-6
0.012794999999999999,4.365622695621882e-6
0.012825,3.6028613117857863e-6
0.012854999999999998,2.8400999279497446e-6
0.012884999999999999,2.0773385441136554e-6
0.012915,1.3145771602775594e-6
0.012944999999999998,5.518157764415176e-7
0.012974999999999999,-2.1094560739457158e-7
0.013005,-9.737069912306608e-7
0.013035,-1.73646837506675e-6
0.013064999999999998,-2.4992297589027985e-6
0.013094999999999999,-3.261991142738881e-6
0.013125,-4.024752526574977e-6
0.013154999999999998,-4.787513910411019e-6
0.013184999999999999,-5.550275294247108e-6
0.013215,-6.313036678083204e-6
0.013245,-7.075798061919286e-6
0.013274999999999999,-7.838559445755335e-6
0.013304999999999999,-8.601320829591424e-6
0.013335,-9.364082213427506e-6
0.013364999999999998,-1.0126843597263562e-5
0.013394999999999999,-1.0889604981099651e-5
0.013425,-1.1652366364935733e-5
0.013454999999999998,-1.2415127748771782e-5
0.013484999999999999,-1.3177889132607878e-5
0.013515,-1.394065051644396e-5
0.013545,-1.470341190028005e-5
0.013574999999999999,-1.546617328411609e-5
0.013604999999999999,-1.6228934667952187e-5
0.013635,-1.6991696051788276e-5
0.013664999999999998,-1.775445743562431e-5
0.013694999999999999,-1.8517218819460407e-5
0.013725,-1.9279980203296503e-5
0.013754999999999998,-2.0042741587132545e-5
0.013784999999999999,-2.080550297096864e-5
0.013815,-2.1568264354804724e-5
0.013845,-2.2331025738640806e-5
0.013874999999999998,-2.309378712247686e-5
0.013904999999999999,-2.3856548506312957e-5
0.013935,-2.461930989014904e-5
0.013964999999999998,-2.538207127398508e-5
0.013994999999999999,-2.6144832657821177e-5
0.014025,-2.690759404165726e-5
0.014055,-2.7670355425493356e-5
0.014084999999999999,-2.8433116809329398e-5
0.014114999999999999,-2.919587819316548e-5
0.014145,-2.9958639577001576e-5
0.014174999999999998,-3.072140096083762e-5
0.014204999999999999,-3.1484162344673714e-5
0.014235,-3.224692372850981e-5
0.014264999999999998,-3.300968511234584e-5
0.014294999999999999,-3.3772446496181934e-5
0.014325,-3.453520788001803e-5
0.014355,-3.529796926385411e-5
0.014384999999999998,-3.606073064769017e-5
0.014414999999999999,-3.682349203152625e-5
0.014445,-3.758625341536233e-5
0.014474999999999998,-3.834901479919839e-5
0.014504999999999999,-3.9111776183034484e-5
0.014535,-3.9874537566870566e-5
0.014564999999999998,-4.063729895070661e-5
0.014594999999999999,-4.140006033454269e-5
0.014624999999999999,-4.2162821718378786e-5
0.014655,-4.292558310221488e-5
0.014684999999999998,-4.3688344486050924e-5
0.014714999999999999,-4.4451105869887006e-5
0.014745,-4.52138672537231e-5
0.014774999999999998,-4.5976628637559144e-5
0.014804999999999999,-4.673939002139524e-5
0.014835,-4.7502151405231336e-5
0.014865,-4.826491278906742e-5
0.014894999999999999,-4.902767417290346e-5
0.014924999999999999,-4.9790435556739556e-5
0.014955,-5.055319694057564e-5
0.014984999999999998,-5.1315958324411694e-5
0.015014999999999999,-0.00020623186925150698
0.015045,-0.00020989857620837306
0.015074999999999998,-0.00021371020848673773
0.015104999999999999,-0.00021766485883773732
0.015135,-0.00022176067317600075
0.015165,-0.00022599585057965418
0.015194999999999998,-0.00023036864329031712
0.015224999999999999,-0.000234877356713103
0.015255,-0.00023952034941661658
0.015284999999999998,-0.0002442960331329588
0.015314999999999999,-0.00024920287275772223
0.015345,-0.0002542393863499976
0.015374999999999998,-0.0002594041451323632
0.015404999999999999,-0.00026469577349089613
0.015434999999999999,-0.0002701129489751635
0.015465,-0.00027565440229823125
0.015494999999999998,-0.0002813189173366533
0.015524999999999999,-0.00028710533113047965
0.015555,-0.0002930125338832575
0.015584999999999998,-0.0002990394689620215
0.015614999999999999,-0.00030518513289730614
0.015645,-0.00031144857538313434
0.015674999999999998,-0.0003178288992770269
0.015705,-0.000324325260599997
0.015735,-0.00033093686853654937
0.015764999999999998,-0.0003376629854346869
0.015795,-0.00034450292680590313
0.015825,-0.0003514560613251838
0.015854999999999998,-0.0003585218108310162
0.015885,-0.0003656996503253714
0.015915,-0.0003729891079737212
0.015944999999999997,-0.00038038976510502563
0.015975,-0.0003879012562117468
0.016005,-0.000395523268949831
0.016034999999999997,-0.00040325554413872414
0.016065,-0.0004110978757613647
0.016094999999999998,-0.00041905011096418453
0.016125,-0.0004271121500571117
0.016155,-0.00043528394651356237
0.016184999999999998,-0.00044356550697045253
0.016215,-0.00045195689122818565
0.016245,-0.0004604582122506679
0.016274999999999998,-0.0004690696361652901
0.016305,-0.00047779138226294426
0.016335,-0.00048662372299800857
0.016364999999999998,-0.0004955669839883609
0.016395,-0.0005046215440153737
0.016425,-0.000513787835023906
0.016454999999999997,-0.0005230663421223173
0.016485,-0.0005324576035824603
0.016515,-0.0005419622108396764
0.016544999999999997,-0.0005515808084928058
0.016575,-0.0005613140943041846
0.016604999999999998,-0.0005711628191996346
0.016635,-0.0005811277872684776
0.016665,-0.0005912098557635274
0.016694999999999998,-0.0006014099351010897
0.016725,-0.0006117289888609693
0.016755,-0.0006221680337864569
0.016784999999999998,-0.0006327281397843459
0.016815,-0.0006434104299249191
0.016845,-0.0006542160804419477
0.016874999999999998,-0.0006651463207327065
0.016905,-0.0006762024333579588
0.016935,-0.000687385754041961
0.016964999999999997,-0.0006986976716724648
0.016995,-0.0007101396283007191
0.017025,-0.0007217131191414571
0.017054999999999997,-0.0007334196925729165
0.017085,-0.0007452609501368231
0.017115,-0.0007572385465383944
0.017144999999999997,-0.0007693541896463468
0.017175,-0.0007816096404928894
0.017204999999999998,-0.000794006713273724
0.017235,-0.0008065472753480446
0.017265,-0.0008192332472385397
0.017294999999999998,-0.0008320666026313921
0.017325,-0.0008450493683762832
0.017355,-0.000858183624486379
0.017384999999999998,-0.0008714715041383447
0.017415,-0.0008849151936723426
0.017445,-0.0008985169325920183
0.017474999999999997,-0.0009122790135645216
0.017505,-0.0009262037824204937
0.017535,-0.0009402936381540621
0.017564999999999997,-0.0009545510329228574
0.017595,-0.0009689784720480017
0.017625,-0.0009835785140141077
0.017654999999999997,-0.000998353770469283
0.017685,-0.0010133069062251334
0.017714999999999998,-0.0010284406392567498
0.017745,-0.001043757740702728
0.017775,-0.0010592610348651454
0.017804999999999998,-0.0010749533992095823
0.017835,-0.0010908377643651117
0.017865,-0.001106917114124293
0.017894999999999998,-0.0011231944854431881
0.017925,-0.001139672968441353
0.017955,-0.001156355706401828
0.017984999999999998,-0.0011732458957711526
0.018015,-0.0011903467861593682
0.018045,-0.0012076616803399936
0.018074999999999997,-0.0012251939342500537
0.018105,-0.0012429469569900653
0.018135,-0.001260924210824035
0.018164999999999997,-0.0012791292111794643
0.018195,-0.001297565526647354
0.018224999999999998,-0.0013162367789821894
0.018254999999999997,-0.0013351466431019557
0.018285,-0.0013542988470881337
0.018314999999999998,-0.0013736971721856903
0.018345,-0.001393345452803095
0.018375,-0.0014132475765123022
0.018404999999999998,-0.0014334074840487673
0.018435,-0.001453829169311439
0.018465,-0.0014745166793627533
0.018494999999999998,-0.0014954741144286457
0.018525,-0.0015167056278985482
0.018555,-0.001538215426325376
0.018584999999999997,-0.0015600077694255478
0.018615,-0.0015820869700789754
0.018645,-0.0016044573943290563
0.018674999999999997,-0.0016271234613826895
0.018705,-0.001650089643610269
0.018734999999999998,-0.0016733604665456745
0.018764999999999997,-0.001696940508886284
0.018795,-0.0017208344024929754
0.018824999999999998,-0.001745046832390107
0.018855,-0.0017695825367655437
0.018885,-0.0017944463069706346
0.018914999999999998,-0.0018196429875202277
0.018945,-0.0018451774760926674
0.018975,-0.0018710547235297826
0.019004999999999998,-0.001897279733836904
0.019035,-0.0019238575641828577
0.019065,-0.0019507933248999506
0.019094999999999997,-0.001978092179484
0.019125,-0.0020057593445943086
0.019155,-0.002033800090053669
0.019184999999999997,-0.002062219738848375
0.019215,-0.0020910236671282155
0.019244999999999998,-0.00212021730420646
0.019274999999999997,-0.002149806132559887
0.019305,-0.0021797956878287636
0.019334999999999998,-0.002210191558816844
0.019365,-0.0022409993874913893
0.019395,-0.0022722248689831383
0.019424999999999998,-0.002303873751586338
0.019455,-0.0023359518367587232
0.019485,-0.002368464979121517
0.019514999999999998,-0.0024014190864594482
0.019545,-0.0024348201197207345
0.019575,-0.002468674093017078
0.019604999999999997,-0.0025029870736236874
0.019635,-0.002537765181979264
0.019665,-0.002573014591685989
0.019694999999999997,-0.002608741529509556
0.019725,-0.002644952275379144
0.019754999999999998,-0.00268165316238742
0.019784999999999997,-0.0027188505767905525
0.019815,-0.002756550958008208
0.019844999999999998,-0.0027947607986235305
0.019874999999999997,-0.0028334866443831728
0.019905,-0.00287273509419728
0.019934999999999998,-0.0029125128001394793
0.019965,-0.002952826467446909
0.019995,-0.0029936828545201843
0.020024999999999998,-0.0030350887729234228
0.020055,-0.0030770510873842413
0.020085,-0.0031195767157937357
0.020114999999999997,-0.0031626726292065086
0.020145,-0.0032063458518406577
0.020175,-0.003250603461077755
0.020204999999999997,-0.0032954525874628843
0.020235,-0.003340900414704628
0.020265,-0.0033869541796750424
0.020294999999999997,-0.0034336211724096915
0.020325,-0.003480908736107636
0.020354999999999998,-0.00352882426713141
0.020384999999999997,-0.003577375215007067
0.020415,-0.003626569082424144
0.020444999999999998,-0.0036764134252356582
0.020475,-0.003726915852458148
0.020505,-0.003778084026271617
0.020534999999999998,-0.0038299256620195846
0.020565,-0.0038824485282090574
0.020595,-0.0039356604465105235
0.020624999999999998,-0.003989569291757981
0.020655,-0.004044182991948921
0.020685,-0.004099509528244312
0.020714999999999997,-0.004155556934968635
0.020745,-0.00421233329960986
0.020775,-0.00426984676281944
0.020804999999999997,-0.004328105518412332
0.020835,-0.004387117813366993
0.020864999999999998,-0.0044468919478253535
0.020894999999999997,-0.004507436275092853
0.020925,-0.004568759201638434
0.020954999999999998,-0.004630869187094498
0.020984999999999997,-0.004693774744256975
0.021015,-0.004757484439085285
0.021044999999999998,-0.004822006890702315
0.021075,-0.0048873507713944764
0.021105,-0.004953524806611652
0.021134999999999998,-0.005020537774967234
0.021165,-0.00508839850823811
0.021195,-0.005157115891364635
0.021224999999999997,-0.005226698862450692
0.021255,-0.0052971564127636496
0.021285,-0.005368497586734339
0.021314999999999997,-0.00544073148195712
0.021345,-0.005513867249189849
0.021374999999999998,-0.005587914092353839
0.021404999999999997,-0.0056628812685339345
0.021435,-0.005738778087978467
0.021464999999999998,-0.005815613914099236
0.021494999999999997,-0.005893398163471558
0.021525,-0.005972140305834254
0.021554999999999998,-0.006051849864089602
0.021585,-0.006132536414303414
0.021615,-0.0062142095857049585
0.021644999999999998,-0.006296879060687026
0.021675,-0.006380554574805896
0.021705,-0.006465245916781321
0.021734999999999997,-0.006550962928496573
0.021765,-0.006637715504998414
0.021795,-0.006725513594497081
0.021824999999999997,-0.006814367198366318
0.021855,-0.006904286371143384
0.021884999999999998,-0.006995281220528974
0.021914999999999997,-0.007087361907387331
0.021945,-0.007180538645746186
0.021974999999999998,-0.007274821702796724
0.022004999999999997,-0.007370221398893668
0.022035,-0.007466748107555225
0.022064999999999998,-0.007564412255463067
0.022095,-0.007663224322462404
0.022125,-0.007763194841561893
0.022154999999999998,-0.007864334398933718
0.022185,-0.007966653633913565
0.022215,-0.008070163239000568
0.022244999999999997,-0.008174873959857394
0.022275,-0.008280796595310213
0.022305,-0.008387941997348635
0.022334999999999997,-0.008496321071125816
0.022365,-0.008605944774958395
0.022394999999999998,-0.008716824120326476
0.022424999999999997,-0.008828970171873684
0.022455,-0.008942394047407152
0.022484999999999998,-0.009057106917897455
0.022514999999999997,-0.009678120459595605
0.022545,-0.009766550686419002
0.022574999999999998,-0.00985767130297015
0.022604999999999997,-0.009951483070194014
0.022635,-0.010047987154022735
0.022664999999999998,-0.010147185125375551
0.022695,-0.010249078960159053
0.022725,-0.010353671039266961
0.022754999999999997,-0.010460964148580191
0.022785,-0.010570961478966792
0.022815,-0.010683666626282085
0.022844999999999997,-0.010799083591368596
0.022875,-0.010917216780056017
0.022905,-0.01103807100316124
0.022934999999999997,-0.011161651476488347
0.022965,-0.011287963820828676
0.022994999999999998,-0.011417014061960648
0.023024999999999997,-0.011548808630649944
0.023055,-0.011683354362649502
0.023084999999999998,-0.011820658498699321
0.023114999999999997,-0.011960728684526706
0.023145,-0.012103572970846119
0.023174999999999998,-0.012249199813359271
0.023205,-0.012397618072754983
0.023235,-0.012548837014709305
0.023264999999999997,-0.012702866309885444
0.023295,-0.01285971603393397
0.023325,-0.013019396667492428
0.023354999999999997,-0.013181919096185721
0.023385,-0.013347294610625853
0.023415,-0.013515534906412066
0.023444999999999997,-0.01368665208413081
0.023475,-0.0138606586493557
0.023504999999999998,-0.01403756751264759
0.023534999999999997,-0.014217391989554459
0.023565,-0.01440014580061153
0.023594999999999998,-0.01458584307134127
0.023624999999999997,-0.014774498332253251
0.023655,-0.014966126518844332
0.023684999999999998,-0.015160742971598418
0.023714999999999996,-0.015358363435986807
0.023745,-0.015559004062467869
0.023774999999999998,-0.015762681406487178
0.023805,-0.01596941242847756
0.023835,-0.016179214493858975
0.023864999999999997,-0.016392105373038632
0.023895,-0.01660810324141091
0.023925,-0.016827226679357377
0.023954999999999997,-0.017049494672246812
0.023985,-0.01727492661043521
0.024014999999999998,-0.017503542289265667
0.024044999999999997,-0.017735361909068652
0.024075,-0.017970406075161663
0.024104999999999998,-0.018208695797849474
0.024134999999999997,-0.018450252492424025
0.024165,-0.01869509797916451
0.024194999999999998,-0.018943254483337234
0.024224999999999997,-0.01919474463519575
0.024255,-0.0194495914699808
0.024284999999999998,-0.01970781842792035
0.024315,-0.019969449354229545
0.024345,-0.0202345084991106
0.024374999999999997,-0.020503020517753195
0.024405,-0.020775010470333987
0.024435,-0.02105050382201686
0.024464999999999997,-0.021329526442953
0.024495,-0.02161210460828072
0.024524999999999998,-0.021898264998125472
0.024554999999999997,-0.022188034697599977
0.024585,-0.022481441196804217
0.024614999999999998,-0.022778512390825234
0.024644999999999997,-0.023079276579737268
0.024675,-0.023383762468601937
0.024704999999999998,-0.023691999167467812
0.024734999999999997,-0.02400401619137085
0.024765,-0.02431984346033419
0.024794999999999998,-0.024639511299367933
0.024825,-0.02496305043846975
0.024855,-0.025290492012624184
0.024884999999999997,-0.025621867561803173
0.024915,-0.02595720903096581
0.024945,-0.026296548770058277
0.024974999999999997,-0.02663991953401404
0.025005,-0.026987354482753856
0.025034999999999998,-0.027338887181185458
0.025064999999999997,-0.02769455159920396
0.025095,-0.02805438211169161
0.025124999999999998,-0.028418413498517814
0.025154999999999997,-0.02878668094453925
0.025185,-0.02915922003959975
0.025214999999999998,-0.029536066778530337
0.025244999999999997,-0.029917257561149227
0.025275,-0.030302829192261887
0.025304999999999998,-0.03069281888166092
0.025334999999999996,-0.03108726424412612
0.025365,-0.03148620329942456
0.025394999999999997,-0.031889674472310364
0.025425,-0.03229771659252506
0.025455,-0.032710368894797115
0.025484999999999997,-0.03312767101884245
0.025515,-0.03354966300936406
0.025544999999999998,-0.03397638531605203
0.025574999999999997,-0.03440787879358384
0.025605,-0.03484418470162411
0.025634999999999998,-0.03528534470482455
0.025664999999999997,-0.03573140087282412
0.025695,-0.036182395680249155
0.025724999999999998,-0.036638372006712855
0.025754999999999997,-0.03709937313681587
0.025785,-0.037565442760145985
0.025814999999999998,-0.038036624971278125
0.025844999999999996,-0.03851296426977446
0.025875,-0.03899450556018441
0.025904999999999997,-0.03948129415204442
0.025935,-0.03997337575987838
0.025965,-0.040470796503197105
0.025994999999999997,-0.040973602906498756
0.026025,-0.0414818418992688
0.026055,-0.04199556081597963
0.026084999999999997,-0.04251480739609104
0.026115,-0.043039629784050015
0.026144999999999998,-0.04357007652929056
0.026174999999999997,-0.044106196586234096
0.026205,-0.04464803931428916
0.026234999999999998,-0.045195654477851364
0.026264999999999997,-0.04574909224630372
0.026295,-0.04630840319401634
0.026324999999999998,-0.046873638300346424
0.026354999999999996,-0.047444848949638574
0.026385,-0.04802208693122451
0.026414999999999998,-0.048605404439423044
0.026445,-0.04919485407354036
0.026475,-0.049790488837869656
0.026504999999999997,-0.05039236214169145
0.026535,-0.051000527799273505
0.026565,-0.05161504002987057
0.026594999999999997,-0.052235953457724804
0.026625,-0.052863323112065534
0.026654999999999998,-0.053497204427109084
0.026684999999999997,-0.05413765324205921
0.026715,-0.05478472580110684
0.026744999999999998,-0.05543847875342988
0.026774999999999997,-0.05609896915319368
0.026805,-0.05676625445955075
0.026834999999999998,-0.0574403925366406
0.026864999999999997,-0.05812144165359013
0.026895,-0.058809460484513514
0.026924999999999998,-0.059504508108511774
0.026954999999999996,-0.06020664400967345
0.026985,-0.060915928077074286
0.027014999999999997,-0.061632420604776895
0.027045,-0.06235618229183151
0.027075,-0.06308727424227516
0.027104999999999997,-0.06382575796513237
0.027135,-0.06457169537441483
0.027164999999999998,-0.06532514878912123
0.027194999999999997,-0.06608618093323755
0.027225,-0.06685485493573717
0.027254999999999998,-0.0676312343305803
0.027284999999999997,-0.06841538305671466
0.027315,-0.06920736545807507
0.027344999999999998,-0.07000724628358336
0.027374999999999997,-0.07081509068714889
0.027405,-0.07163096422766803
0.027434999999999998,-0.0724549328690242
0.027464999999999996,-0.07328706298008833
0.027495,-0.07412742133471846
0.027524999999999997,-0.07497607511175952
0.027555,-0.07583309189504416
0.027585,-0.07669853967339166
0.027614999999999997,-0.07757248684060895
0.027645,-0.07845500219549009
0.027674999999999998,-0.07934615494181599
0.027704999999999997,-0.08024601468835513
0.027735,-0.08115465144886311
0.027764999999999998,-0.08207213564208256
0.027794999999999997,-0.08299853809174343
0.027825,-0.08393393002656305
0.027854999999999998,-0.08487838308024546
0.027884999999999997,-0.08583196929148237
0.027915,-0.08679476110395258
0.027944999999999998,-0.08776683136632187
0.027974999999999996,-0.08874825333224333
0.028005,-0.0897391006603575
0.028034999999999997,-0.0907394474142916
0.028064999999999996,-0.09174936806266054
0.028095,-0.09276893747906627
0.028124999999999997,-0.09379823094209769
0.028155,-0.09483732413533129
0.028184999999999998,-0.09588629314733041
0.028214999999999997,-0.09694521447164582
0.028245,-0.09801416500681552
0.028274999999999998,-0.09909322205636437
0.028304999999999997,-0.10018246332880482
0.028335,-0.10128196693763641
0.028364999999999998,-0.10239181140134551
0.028394999999999997,-0.10351207564340628
0.028425,-0.10464283899227986
0.028454999999999998,-0.10578418118141417
0.028484999999999996,-0.10693618234924487
0.028515,-0.10809892303919481
0.028544999999999997,-0.10927248419967349
0.028574999999999996,-0.11045694718407811
0.028605,-0.11165239375079308
0.028634999999999997,-0.11285890606318963
0.028665,-0.11407656668962653
0.028695,-0.1153054586034495
0.028724999999999997,-0.11654566518299161
0.028755,-0.1177972702115733
0.028784999999999998,-0.11906035787750167
0.028814999999999997,-0.12033501277407148
0.028845,-0.12162131989956475
0.028874999999999998,-0.12291936465725015
0.028904999999999997,-0.12422923285538408
0.028935,-0.12555101070721014
0.028964999999999998,-0.12688478483095855
0.028994999999999996,-0.12823064224984737
0.029025,-0.12958867039208163
0.029054999999999997,-0.13095895709085334
0.029084999999999996,-0.13234159058434197
0.029115,-0.1337366595157143
0.029144999999999997,-0.1351442529331238
0.029175,-0.13656446028971178
0.029205,-0.1379973714436061
0.029234999999999997,-0.13944307665792233
0.029265,-0.14090166660076317
0.029294999999999998,-0.1423732323452181
0.029324999999999997,-0.14385786536936407
0.029355,-0.1453556575562657
0.029384999999999998,-0.14686670119397388
0.029414999999999997,-0.14839108897552733
0.029445,-0.14992891399895192
0.029474999999999998,-0.15148026976726037
0.029504999999999997,-0.15304525018845305
0.029535,-0.15462394957551723
0.029564999999999998,-0.15621646264642736
0.029594999999999996,-0.1578228845241451
0.029625,-0.15944331073661988
0.029654999999999997,-0.16107783721678728
0.029684999999999996,-0.16272656030257082
0.029715,-0.16438957673688123
0.029744999999999997,-0.16606698366761583
0.029775,-0.16775887864765998
0.029804999999999998,-0.16946535963488527
0.029834999999999997,-0.17118652499215134
0.029865,-0.17292247348730483
0.029894999999999998,-0.1746733042931792
0.029924999999999997,-0.17643911698759535
0.029955,-0.17822001155336176
0.029984999999999998,-0.1800160883782731


==> data/plasma-sheath/analytical_correct.txt <==
X,Phi_ana
0.03     	  ,-0.18011
0.029697	  ,-0.163053
0.0293939	  ,-0.14724
0.0290909	  ,-0.132633
0.0287879	  ,-0.119192
0.0284848	  ,-0.106867
0.0281818	  ,-0.0956072
0.0278788	  ,-0.0853566
0.0275758	  ,-0.0760562
0.0272727	  ,-0.0676452
0.0269697	  ,-0.0600619
0.0266667	  ,-0.0532447
0.0263636	  ,-0.0471329
0.0260606	  ,-0.0416672
0.0257576	  ,-0.0367907
0.0254545	  ,-0.0324493
0.0251515	  ,-0.0285918
0.0248485	  ,-0.0251703
0.0245455	  ,-0.0221405
0.0242424	  ,-0.0194614
0.0239394	  ,-0.0170955
0.0236364	  ,-0.0150086
0.0233333	  ,-0.0131699
0.0230303	  ,-0.0115511
0.0227273	  ,-0.0101273
0.0224242	  ,-0.00887592
0.0221212	  ,-0.00777672
0.0218182	  ,-0.00681177
0.0215152	  ,-0.00596511
0.0212121	  ,-0.00522258
0.0209091	  ,-0.00457162
0.0206061	  ,-0.00400114
0.020303	  ,-0.00350135
0.02	      ,-0.0030636
0.019697	  ,-0.00268028
0.0193939	  ,-0.00234469
0.0190909	  ,-0.00205095
0.0187879	  ,-0.00179387
0.0184848	  ,-0.00156891
0.0181818	  ,-0.00137209
0.0178788	  ,-0.00119989
0.0175758	  ,-0.00104926
0.0172727	  ,-0.000917507
0.0169697	  ,-0.000802269
0.0166667	  ,-0.000701484
0.0163636	  ,-0.000613344
0.0160606	  ,-0.000536267
0.0157576	  ,-0.000468867
0.0154545	  ,-0.000409931
0.0151515	  ,-0.000358398
0.0148485	  ,-0.000313338
0.0145455	  ,-0.000273941
0.0142424	  ,-0.000239495
0.0139394	  ,-0.000209379
0.0136364	  ,-0.000183048
0.0133333	  ,-0.000160027
0.0130303	  ,-0.000139901
0.0127273	  ,-0.000122306
0.0124242	  ,-0.000106923
0.0121212	  ,-9.3474e-05
0.0118182	  ,-8.17168e-05
0.0115152	  ,-7.14383e-05
0.0112121	  ,-6.24524e-05
0.0109091	  ,-5.45966e-05
0.0106061	  ,-4.7729e-05
0.010303	  ,-4.17251e-05
0.01     	  ,-3.64765e-05
0.00969697	,-3.18881e-05
0.00939394	,-2.78768e-05
0.00909091	,-2.43701e-05
0.00878788	,-2.13044e-05
0.00848485	,-1.86244e-05
0.00818182	,-1.62815e-05
0.00787879	,-1.42333e-05
0.00757576	,-1.24429e-05
0.00727273	,-1.08777e-05
0.0069697  	,-9.50947e-06
0.00666667	,-8.3133e-06
0.00636364	,-7.26756e-06
0.00606061	,-6.35338e-06
0.00575758	,-5.55417e-06
0.00545455	,-4.85549e-06
0.00515152	,-4.24473e-06
0.00484848	,-3.71073e-06
0.00454545	,-3.24348e-06
0.00424242	,-2.83448e-06
0.00393939	,-2.47309e-06
0.00363636	,-2.16105e-06
0.00333333	,-1.89016e-06
0.0030303  	,-1.66126e-06
0.00272727	,-1.43783e-06
0.00242424	,-1.23358e-06
0.00212121	,-1.07107e-06
0.00181818	,-9.48819e-07
0.00151515	,-8.31714e-07
0.00121212	,-7.13084e-07
0.000909091	,-5.96205e-07
0.000606061	,-4.8639e-07
0.00030303	,-3.90841e-07
0	          ,-3.17279e-07

